Mathematical modeling and simulation of coupled aqueous humor flow and temperature distribution in a realistic 3D human eye geometry

We present a comprehensive computational model to simulate the coupled dynamics of aqueous humor flow and heat transfer in the human eye. To manage the complexity of the model, we make significant efforts in meshing and efficient solution of the discrete problem using high-performance resources. The model accurately describes the dynamics of the aqueous humor in the anterior and posterior chambers and accounts for convective effects due to temperature variations. Results for fluid velocity, pressure, and temperature distribution are in good agreement with existing numerical results in the literature. Furthermore, the effects of postural changes and wall shear stress behavior are analyzed, providing new insights into the mechanical forces acting on ocular tissues. Overall, the present contribution provides a detailed three-dimensional simulation that enhances the understanding of ocular physiology and may contribute to further progress in clinical research and treatment optimization in ophthalmology.

==> img-exama-absolute.tikz <==
\begin{tikzpicture}
    \begin{axis}[
        width=0.955\textwidth, height=6cm,
        xlabel={Nproc}, ylabel={Computational time [s]},
        xtick={0,1,2,3,4,5}, xticklabels={128,256,384,512,640,768},
        legend style={at={(0.5,-0.18)}, anchor=north, legend columns=-1},
        ymajorgrids=true, yminorgrids=true, ymin=0,
        bar width=7pt, ybar stacked,
        %ymode=log,
        % title={Computational time for the 3D case},
    ]
    \addplot+[ybar, bar width=0.2, fill=customdarkblue, draw=black, point meta=y] table [x=x, y=initMesh] {\dataMQuatre};
    % \addlegendentry{Mesh}
    \addplot+[ybar, bar width=0.2, fill=customcyan, draw=black, point meta=y] table [x=x, y expr=\thisrow{init}-\thisrow{initMesh}] {\dataMQuatre};
    % \addlegendentry{Data Structures}
    \addplot+[ybar, bar width=0.2, fill=customorange, draw=black, point meta=y] table [x=x, y expr=\thisrow{algebraic-newton-initial-guess}+\thisrow{algebraic-jacobian}+\thisrow{algebraic-residual}] {\dataMQuatre};
    % \addlegendentry{Assembly}
    \addplot+[ybar, bar width=0.2, fill=custompurple, draw=black, point meta=y] table [x=x, y=algebraic-nlsolve] {\dataMQuatre};
    % \addlegendentry{Solve}
    \addplot+[ybar, bar width=0.2, fill=customgreen, draw=black, point meta=y] table [x=x, y=exportResults] {\dataMQuatre};
    % \addlegendentry{Post process}

    \resetstackedplots

    \addplot+[ybar, bar width=0.2, fill=customdarkblue, draw=black, point meta=y, forget plot] table [x=x, y=initMesh] {\dataMCinq};
    \addplot+[ybar, bar width=0.2, fill=customcyan, draw=black, point meta=y, forget plot] table [x=x, y expr=\thisrow{init}-\thisrow{initMesh}] {\dataMCinq};
    \addplot+[ybar, bar width=0.2, fill=customorange, draw=black, point meta=y, forget plot] table [x=x, y expr=\thisrow{algebraic-newton-initial-guess}+\thisrow{algebraic-jacobian}+\thisrow{algebraic-residual}] {\dataMCinq};
    \addplot+[ybar, bar width=0.2, fill=custompurple, draw=black, point meta=y, forget plot] table [x=x, y=algebraic-nlsolve] {\dataMCinq};
    \addplot+[ybar, bar width=0.2, fill=customgreen, draw=black, point meta=y, forget plot] table [x=x, y=exportResults] {\dataMCinq};

    \resetstackedplots

    \addplot+[ybar, bar width=0.2, fill=customdarkblue, draw=black, point meta=y, forget plot] table [x=x, y=initMesh] {\dataMSix};
    \addplot+[ybar, bar width=0.2, fill=customcyan, draw=black, point meta=y, forget plot] table [x=x, y expr=\thisrow{init}-\thisrow{initMesh}] {\dataMSix};
    \addplot+[ybar, bar width=0.2, fill=customorange, draw=black, point meta=y, forget plot] table [x=x, y expr=\thisrow{algebraic-newton-initial-guess}+\thisrow{algebraic-jacobian}+\thisrow{algebraic-residual}] {\dataMSix};
    \addplot+[ybar, bar width=0.2, fill=custompurple, draw=black, point meta=y, forget plot] table [x=x, y=algebraic-nlsolve] {\dataMSix};
    \addplot+[ybar, bar width=0.2, fill=customgreen, draw=black, point meta=y, forget plot] table [x=x, y=exportResults] {\dataMSix};

    \end{axis}
\end{tikzpicture}

==> img-exama-heatfluid-time-M4.dat <==
nProc initMesh createExporters graph matrixVector algebraicOthers init snes-niter algebraic-newton-initial-guess algebraic-jacobian algebraic-residual algebraic-nlsolve solve exportResults x
128 2.8832947000e+00 1.0644970000e-01 9.9484240600e-01 1.6842853100e-01 1.2037600000e-04 1.7471086000e+01 5 4.3297252000e-02 9.1714625100e+00 4.8804535300e+00 6.3989943000e+01 6.3993202300e+01 1.2241222200e+01 -0.25
384 9.5509137600e+00 5.9602071000e-02 5.1536020800e-01 4.3629427400e-01 2.6969800000e-04 1.1108840000e+01 5 3.2903182000e-02 1.1810600100e+01 2.4709951700e+00 7.6292128300e+01 7.6294369000e+01 1.0763801300e+01 0.75
256 4.0199597000e+00 5.6903196000e-02 6.1569145800e-01 2.4874063300e-01 5.0875000000e-05 5.4578067000e+00 5 1.9060319000e-02 6.8808480000e+00 3.0906525800e+00 6.4367011500e+01 6.4369924900e+01 1.0828510400e+01 1.75
512 7.4688850500e+00 7.2650993000e-02 6.9411369800e-01 3.5568968400e-01 1.1956500000e-04 8.9794582800e+00 5 4.3061246000e-02 9.5882259200e+00 1.9191909300e+00 5.1791150300e+01 5.1792671000e+01 1.0877965600e+01 2.75
640 7.0479418600e+00 5.9969436000e-02 5.6765102600e-01 3.1525860200e-01 1.5104400000e-04 8.3393920300e+00 5 3.0913026000e-02 8.6573001800e+00 2.0891155700e+00 8.8454711600e+01 8.8457407900e+01 1.2455707800e+01 3.75
768 8.0307731900e+00 7.6782754000e-02 5.9018891500e-01 3.8684149500e-01 1.4354100000e-04 9.8496158500e+00 5 3.9585666000e-02 8.3931794300e+00 1.9199747200e+00 4.9572183900e+01 4.9573873800e+01 1.1068545900e+01 4.75


==> img-exama-heatfluid-time-M5.dat <==
nProc initMesh createExporters graph matrixVector algebraicOthers init snes-niter algebraic-newton-initial-guess algebraic-jacobian algebraic-residual algebraic-nlsolve solve exportResults x
128 1.6901888800e+01 4.8112315600e-01 6.6536187000e+00 9.1356602200e-01 1.8077000000e-04 3.8295172700e+01 5 2.0242436100e-01 4.1269404600e+01 2.6058905500e+01 3.6447994500e+02 3.6449279600e+02 2.1924630200e+01 0
256 1.4436836500e+01 2.6806578400e-01 3.8955033600e+00 6.0126180000e-01 1.2471500000e-04 2.1330322400e+01 5 1.1096730900e-01 2.4549018200e+01 1.3800923100e+01 2.1158960500e+02 2.1159825300e+02 2.5315904700e+01 1
384 2.1326006600e+01 2.0718716900e-01 4.4426718500e+00 2.5515440100e-01 1.2409300000e-04 2.8518670000e+01 5 3.0346600300e-01 3.2310070900e+01 1.3049917200e+01 2.1383577600e+02 2.1385366000e+02 2.4672972100e+01 2
512 1.7362467600e+01 1.7490193400e-01 3.2365561300e+00 2.7541745900e+00 9.4237000000e-05 2.5315741600e+01 5 2.2441782200e-01 2.1963850900e+01 8.7331257700e+00 1.5701628600e+02 1.5702909600e+02 1.9934319800e+01 3
640 1.9842207100e+01 1.5117178500e-01 3.2774784300e+00 4.2753928200e-01 1.0536900000e-04 2.5004794000e+01 5 1.2840409300e-01 1.9123906500e+01 6.9897268400e+00 1.4568245000e+02 1.4568809700e+02 2.2308801000e+01 4
768 2.0365526900e+01 1.3675956000e-01 1.9612419900e+00 3.7731505700e+00 1.0084000000e-04 2.8312983700e+01 5 1.0795119500e-01 1.7320950700e+01 5.6777846000e+00 2.1185942000e+02 2.1187875500e+02 2.3274643200e+01 5


==> img-exama-heatfluid-time-M6.dat <==
nProc initMesh createExporters graph matrixVector algebraicOthers init snes-niter algebraic-newton-initial-guess algebraic-jacobian algebraic-residual algebraic-nlsolve solve exportResults x
256 3.3756093300e+01 7.8704357600e-01 1.2590613800e+01 9.5433492300e+00 1.8840500000e-04 6.5152153500e+01 5 3.8085563300e-01 8.0535251500e+01 4.6039300100e+01 8.3368675700e+02 8.3372569000e+02 4.1074661000e+01 1.25
384 3.6073115400e+01 5.6072191600e-01 1.1190462700e+01 3.7238490500e+00 1.1392400000e-04 5.8099560600e+01 5 7.9997573400e-01 7.4873448800e+01 4.4395690200e+01 7.2040107500e+02 7.2064617500e+02 3.0834449600e+01 2.25
512 4.2544497200e+01 4.3171370900e-01 8.9824307100e+00 3.7693287000e+00 5.1868000000e-05 6.1054836500e+01 5 6.1626864900e-01 5.1449094000e+01 2.7586192100e+01 4.9607653000e+02 4.9636843200e+02 2.7637326100e+01 3.25
640 3.0702302400e+01 3.7315054400e-01 1.5698607300e+01 1.4859880300e+00 1.3502400000e-04 5.2930040500e+01 5 9.7664598300e-01 5.1473427400e+01 2.3280806400e+01 5.3034898700e+02 5.3057908900e+02 2.7740535300e+01 4.25
768 4.8526928700e+01 4.0554984200e-01 9.6392203400e+00 8.2554347800e+00 9.8385000000e-05 7.1442201000e+01 5 8.3075885400e-01 4.5313700300e+01 1.9944762900e+01 3.9629933600e+02 3.9640462900e+02 4.3398295700e+01 5.25


==> img-exama-relative.tikz <==
\begin{tikzpicture}
    \begin{axis}[
        width=0.975\textwidth, height=6cm,
        xlabel={Nproc}, ylabel={Relative computational time [\%]},
        xtick={0,1,2,3,4,5}, xticklabels={128,256,384,512,640,768},
        legend style={at={(0.5,-0.25)}, anchor=north, legend columns=-1},
        ymajorgrids=true, yminorgrids=true,
        bar width=7pt, ybar stacked,
        ymin=0, ymax=100,
        % title={Relative computational time for the 3D case},
    ]

    % Compute the relative time for each component by dividing by the total time
    % using the correct column names from the initial plot
    \addplot+[ybar, bar width=0.2, fill=customdarkblue, draw=black, point meta=y]
        table [x=x, y expr={100*\thisrow{initMesh}/(\thisrow{initMesh} + (\thisrow{init}-\thisrow{initMesh}) + \thisrow{algebraic-nlsolve} + (\thisrow{algebraic-newton-initial-guess} + \thisrow{algebraic-jacobian} + \thisrow{algebraic-residual}) + \thisrow{exportResults})}] {\dataMQuatre};
    \addlegendentry{Mesh}
    \addplot+[ybar, bar width=0.2, fill=customcyan, draw=black, point meta=y]
        table [x=x, y expr={100*(\thisrow{init}-\thisrow{initMesh})/(\thisrow{initMesh} + (\thisrow{init}-\thisrow{initMesh}) + \thisrow{algebraic-nlsolve} + (\thisrow{algebraic-newton-initial-guess} + \thisrow{algebraic-jacobian} + \thisrow{algebraic-residual}) + \thisrow{exportResults})}] {\dataMQuatre};
    \addlegendentry{Data Structures}
    \addplot+[ybar, bar width=0.2, fill=customorange, draw=black, point meta=y]
        table [x=x, y expr={100*(\thisrow{algebraic-newton-initial-guess} + \thisrow{algebraic-jacobian} + \thisrow{algebraic-residual})/(\thisrow{initMesh} + (\thisrow{init}-\thisrow{initMesh}) + \thisrow{algebraic-nlsolve} + (\thisrow{algebraic-newton-initial-guess} + \thisrow{algebraic-jacobian} + \thisrow{algebraic-residual}) + \thisrow{exportResults})}] {\dataMQuatre};
    \addlegendentry{Assembly}
    \addplot+[ybar, bar width=0.2, fill=custompurple, draw=black, point meta=y]
        table [x=x, y expr={100*\thisrow{algebraic-nlsolve}/(\thisrow{initMesh} + (\thisrow{init}-\thisrow{initMesh}) + \thisrow{algebraic-nlsolve} + (\thisrow{algebraic-newton-initial-guess} + \thisrow{algebraic-jacobian} + \thisrow{algebraic-residual}) + \thisrow{exportResults})}] {\dataMQuatre};
    \addlegendentry{Solve}
    \addplot+[ybar, bar width=0.2, fill=customgreen, draw=black, point meta=y]
        table [x=x, y expr={100*\thisrow{exportResults}/(\thisrow{initMesh} + (\thisrow{init}-\thisrow{initMesh}) + \thisrow{algebraic-nlsolve} + (\thisrow{algebraic-newton-initial-guess} + \thisrow{algebraic-jacobian} + \thisrow{algebraic-residual}) + \thisrow{exportResults})}] {\dataMQuatre};
    \addlegendentry{Post process}

    \resetstackedplots

    \addplot+[ybar, bar width=0.2, fill=customdarkblue, draw=black, point meta=y]
        table [x=x, y expr={100*\thisrow{initMesh}/(\thisrow{initMesh} + (\thisrow{init}-\thisrow{initMesh}) + \thisrow{algebraic-nlsolve} + (\thisrow{algebraic-newton-initial-guess} + \thisrow{algebraic-jacobian} + \thisrow{algebraic-residual}) + \thisrow{exportResults})}] {\dataMCinq};
    \addplot+[ybar, bar width=0.2, fill=customcyan, draw=black, point meta=y]
        table [x=x, y expr={100*(\thisrow{init}-\thisrow{initMesh})/(\thisrow{initMesh} + (\thisrow{init}-\thisrow{initMesh}) + \thisrow{algebraic-nlsolve} + (\thisrow{algebraic-newton-initial-guess} + \thisrow{algebraic-jacobian} + \thisrow{algebraic-residual}) + \thisrow{exportResults})}] {\dataMCinq};
    \addplot+[ybar, bar width=0.2, fill=customorange, draw=black, point meta=y]
        table [x=x, y expr={100*(\thisrow{algebraic-newton-initial-guess} + \thisrow{algebraic-jacobian} + \thisrow{algebraic-residual})/(\thisrow{initMesh} + (\thisrow{init}-\thisrow{initMesh}) + \thisrow{algebraic-nlsolve} + (\thisrow{algebraic-newton-initial-guess} + \thisrow{algebraic-jacobian} + \thisrow{algebraic-residual}) + \thisrow{exportResults})}] {\dataMCinq};
    \addplot+[ybar, bar width=0.2, fill=custompurple, draw=black, point meta=y]
        table [x=x, y expr={100*\thisrow{algebraic-nlsolve}/(\thisrow{initMesh} + (\thisrow{init}-\thisrow{initMesh}) + \thisrow{algebraic-nlsolve} + (\thisrow{algebraic-newton-initial-guess} + \thisrow{algebraic-jacobian} + \thisrow{algebraic-residual}) + \thisrow{exportResults})}] {\dataMCinq};
    \addplot+[ybar, bar width=0.2, fill=customgreen, draw=black, point meta=y]
        table [x=x, y expr={100*\thisrow{exportResults}/(\thisrow{initMesh} + (\thisrow{init}-\thisrow{initMesh}) + \thisrow{algebraic-nlsolve} + (\thisrow{algebraic-newton-initial-guess} + \thisrow{algebraic-jacobian} + \thisrow{algebraic-residual}) + \thisrow{exportResults})}] {\dataMCinq};

    \resetstackedplots

    \addplot+[ybar, bar width=0.2, fill=customdarkblue, draw=black, point meta=y]
        table [x=x, y expr={100*\thisrow{initMesh}/(\thisrow{initMesh} + (\thisrow{init}-\thisrow{initMesh}) + \thisrow{algebraic-nlsolve} + (\thisrow{algebraic-newton-initial-guess} + \thisrow{algebraic-jacobian} + \thisrow{algebraic-residual}) + \thisrow{exportResults})}] {\dataMSix};
    \addplot+[ybar, bar width=0.2, fill=customcyan, draw=black, point meta=y]
        table [x=x, y expr={100*(\thisrow{init}-\thisrow{initMesh})/(\thisrow{initMesh} + (\thisrow{init}-\thisrow{initMesh}) + \thisrow{algebraic-nlsolve} + (\thisrow{algebraic-newton-initial-guess} + \thisrow{algebraic-jacobian} + \thisrow{algebraic-residual}) + \thisrow{exportResults})}] {\dataMSix};
        \addplot+[ybar, bar width=0.2, fill=customorange, draw=black, point meta=y]
        table [x=x, y expr={100*(\thisrow{algebraic-newton-initial-guess} + \thisrow{algebraic-jacobian} + \thisrow{algebraic-residual})/(\thisrow{initMesh} + (\thisrow{init}-\thisrow{initMesh}) + \thisrow{algebraic-nlsolve} + (\thisrow{algebraic-newton-initial-guess} + \thisrow{algebraic-jacobian} + \thisrow{algebraic-residual}) + \thisrow{exportResults})}] {\dataMSix};
        \addplot+[ybar, bar width=0.2, fill=custompurple, draw=black, point meta=y]
            table [x=x, y expr={100*\thisrow{algebraic-nlsolve}/(\thisrow{initMesh} + (\thisrow{init}-\thisrow{initMesh}) + \thisrow{algebraic-nlsolve} + (\thisrow{algebraic-newton-initial-guess} + \thisrow{algebraic-jacobian} + \thisrow{algebraic-residual}) + \thisrow{exportResults})}] {\dataMSix};
    \addplot+[ybar, bar width=0.2, fill=customgreen, draw=black, point meta=y]
        table [x=x, y expr={100*\thisrow{exportResults}/(\thisrow{initMesh} + (\thisrow{init}-\thisrow{initMesh}) + \thisrow{algebraic-nlsolve} + (\thisrow{algebraic-newton-initial-guess} + \thisrow{algebraic-jacobian} + \thisrow{algebraic-residual}) + \thisrow{exportResults})}] {\dataMSix};
    \end{axis}
\end{tikzpicture}

==> img-scalability-prone.dat <==
nProc snes-niter algebraic-newton-initial-guess algebraic-jacobian algebraic-residual algebraic-nlsolve solve
1 4 1.78478062e+00 2.33896176e+03 1.05471864e+03 8.81869056e+03 8.81918156e+03
2 4 1.20336381e+00 1.31904857e+03 5.29299231e+02 4.87661559e+03 4.87700512e+03
4 4 6.50855348e-01 6.74260479e+02 2.68805108e+02 2.99726562e+03 2.99744175e+03
8 4 3.60197079e-01 3.29198035e+02 1.34849075e+02 2.27416603e+03 2.27431258e+03
16 4 2.16325367e-01 1.87988857e+02 8.36874678e+01 1.29547162e+03 1.29553347e+03
32 4 3.47004683e-01 9.57743309e+01 4.48936272e+01 7.69989942e+02 7.70030679e+02
64 4 3.44967372e-01 6.91989601e+01 2.88966315e+01 5.77171553e+02 5.77211314e+02
128 4 2.28182783e-01 4.93263535e+01 1.80504769e+01 3.42158310e+02 3.42328762e+02
256 4 3.43177320e-02 2.64762729e+01 8.46119132e+00 1.91470302e+02 1.91474909e+02
512 4 1.18987436e-01 1.64641333e+01 5.15218933e+00 1.17668680e+02 1.17689779e+02
640 4 6.09373240e-02 1.72420547e+01 5.62387482e+00 8.94020460e+01 8.94074107e+01

==> img-scalability-scalability.tikz <==
\pgfplotstableread{./img-scalability-prone.dat}\proneData
\pgfplotstableread{./img-scalability-supine.dat}\supineData
\pgfplotstableread{./img-scalability-standing.dat}\standingData

\begin{tikzpicture}

    \definecolor{darkgray176}{RGB}{176,176,176}
    \definecolor{lightgray204}{RGB}{204,204,204}

    \begin{axis}[
        legend cell align={left},
        legend style={fill opacity=1, draw opacity=1, text opacity=1, draw=lightgray204},
        tick align=outside,
        tick pos=left,
        ymode=log,
        xmajorgrids, ymajorgrids,
        x grid style={darkgray176},
        xlabel={Number of parallel processes \texttt{np}},
        xmode=log,
        xtick style={color=black},
        y grid style={darkgray176},
        ylabel={Time to solve the problem [s]},
        ytick style={color=black},
        % xtick={1, 4, 8, 16, 32, 64, 128, 256, 512},
        % xticklabels={1, 4, 8, 16, 32, 64, 128, 256, 512},
        % ytick={1e2, 2e2, 3e2, 4e2, 5e2, 6e2, 7e2, 8e2, 9e2, 1e3, 2e3},
        % yticklabels={$10^2$, $2\cdot 10^2$, $3\cdot 10^2$, $4\cdot 10^2$, $5\cdot 10^2$, $6\cdot 10^2$, $7\cdot 10^2$, $8\cdot 10^2$, $9\cdot 10^2$, $10^3$, $2\cdot 10^3$},
    ]
    \addplot [semithick, colorA, mark=*, mark size=2, mark options={solid}]
        table [x=nProc, y=solve] {\proneData};
    \addlegendentry{Prone}
    \addplot [semithick, colorB, mark=square*, mark size=2, mark options={solid}]
        table [x=nProc, y=solve] {\supineData};
    \addlegendentry{Supine}
    \addplot [semithick, colorD, mark=x, mark size=2, mark options={solid, line width=1pt}]
        table [x=nProc, y=solve] {\standingData};
    \addlegendentry{Standing}
    \end{axis}

\end{tikzpicture}

==> img-scalability-speedup.tikz <==
% This file was created with tikzplotly version 0.1.6.
\pgfplotstableread{data0 Prone Supine
1 1.0 1.0
2 1.8083191103969973 1.751714286195787
4 2.9422361785679407 2.966604784012784
8 3.8777350297204976 3.7770364882323926
16 6.807374540466331 6.627819929012461
32 11.453026224166845 11.926458537337984
48 13.590027953429354 13.926205830912018
64 15.278947841275336 15.027487926089922
128 25.76231546679096 31.547972400307255
256 46.05920225296987 44.96304937362981
512 74.9358324481177 70.25179495572587
640 98.64038664079108 95.97042123152173
}\dataZ
\pgfplotstableread{data1 Standing
1 1.0
2 1.795983367560933
4 2.9045166679398884
8 3.6827103283531777
32 11.737068394269253
48 13.446244962222009
64 14.941301950686213
128 30.43787778598603
256 45.714554611939406
512 79.85694581540677
640 102.08969090084966
}\dataO
\pgfplotstableread{data2 Ideal_speedup Ideal_speedup/2
1 1.0 1.0
640 640.0 213.99999999999997
}\dataT

\begin{tikzpicture}

\definecolor{00cc96}{HTML}{00cc96}
\definecolor{636efa}{HTML}{636efa}
\definecolor{ab63fa}{HTML}{ab63fa}
\definecolor{ef553b}{HTML}{ef553b}

\begin{axis}[
xlabel=Number of parallel processes \texttt{np},
ylabel=Speedup,
xmajorgrids=true,
ymajorgrids=true,
ymax=110,
legend cell align={left},
legend style={fill opacity=1, draw opacity=1, text opacity=1, draw=lightgray204, at={(0.98,0.02)}, anchor=south east},
]
\addplot+ [semithick, colorA, mark=*, mark size=2, mark options={solid}] table[y=Prone] {\dataZ};
\addlegendentry{Prone}
\addplot+ [semithick, colorB, mark=square*, mark size=2, mark options={solid}] table[y=Supine] {\dataZ};
\addlegendentry{Supine}
\addplot+ [semithick, colorD, mark=x, mark size=2, mark options={solid, line width=1pt}] table[y=Standing] {\dataO};
\addlegendentry{Standing}
\addplot+ [mark=none, line width=1.5, dashed, color=colorC] table[y=Ideal_speedup] {\dataT};
\addlegendentry{Optimal speedup}
\addplot+ [mark=none, line width=1.5, dashed, color=colorF] table[y=Ideal_speedup/2] {\dataT};
\addlegendentry{Optimal speedup/2}
\end{axis}
\end{tikzpicture}


==> img-scalability-standing.dat <==
nProc snes-niter algebraic-newton-initial-guess algebraic-jacobian algebraic-residual algebraic-nlsolve solve
1 5 8.55723703e-01 2.84154226e+03 1.26884404e+03 1.29322843e+04 1.29326955e+04
2 5 1.17890509e+00 1.62895746e+03 6.36638968e+02 7.20053285e+03 7.20089937e+03
4 5 6.52314921e-01 8.00298101e+02 3.16140927e+02 4.45237839e+03 4.45261535e+03
8 5 3.56901924e-01 3.96032255e+02 1.66351962e+02 3.51162814e+03 3.51173303e+03
16 5 2.16563938e-01 2.31597594e+02 9.73660458e+01 1.89228711e+03 1.89234863e+03
32 5 1.36021611e-01 1.39686854e+02 5.30333165e+01 1.10182687e+03 1.10186761e+03
64 5 3.85996625e-01 9.36362449e+01 3.31965332e+01 8.65375640e+02 8.65566839e+02
128 5 4.76553870e-02 4.61607145e+01 1.68480134e+01 4.24877447e+02 4.24888213e+02
256 5 3.42282490e-02 3.38974573e+01 9.49676585e+00 2.82896244e+02 2.82901050e+02
512 5 2.52402575e-01 2.15807939e+01 5.96407384e+00 1.61940498e+02 1.61948286e+02
640 5 2.96649435e-01 2.05899039e+01 5.10023387e+00 1.26674398e+02 1.26679740e+02

==> img-scalability-supine.dat <==
nProc snes-niter algebraic-newton-initial-guess algebraic-jacobian algebraic-residual algebraic-nlsolve solve
1 4 7.34656940e-01 2.39127135e+03 1.05474424e+03 8.86597695e+03 8.86638659e+03
2 4 1.21605231e+00 1.35704778e+03 5.43195770e+02 5.06118684e+03 5.06154837e+03
4 4 7.42869783e-01 6.73743626e+02 2.64865138e+02 2.98849360e+03 2.98873198e+03
8 4 4.93670980e-01 3.24928680e+02 1.42148237e+02 2.34735302e+03 2.34744531e+03
16 4 2.99240925e-01 1.97444114e+02 8.02112387e+01 1.33769264e+03 1.33775309e+03
32 4 3.67849454e-01 9.79774802e+01 4.29815615e+01 7.43380337e+02 7.43421575e+02
64 4 2.67777907e-01 8.07199287e+01 2.85600042e+01 5.89741578e+02 5.90011227e+02
128 4 4.53325630e-02 3.94432232e+01 1.39590596e+01 2.81035968e+02 2.81044578e+02
256 4 3.44225930e-02 3.06356187e+01 8.47817326e+00 1.97187141e+02 1.97192733e+02
512 4 2.39367552e-01 1.78551332e+01 5.38781204e+00 1.26200190e+02 1.26208684e+02
640 4 1.19113391e-01 1.65029863e+01 4.16420537e+00 9.23794211e+01 9.23866591e+01

==> img-wss-data_prone.csv <==
TAMB,WSS_total,WSS_cornea,WSS_iris
283.0,1.28573e-06,4.57357e-07,6.40926e-07
285.22222222,1.19717e-06,4.26429e-07,5.9638e-07
287.44444444,1.1071e-06,3.9485e-07,5.51139e-07
289.66666667,1.01646e-06,3.63085e-07,5.05618e-07
291.88888889,9.24355e-07,3.30682e-07,4.5944e-07
294.11111111,8.30586e-07,2.97508e-07,4.12545e-07
296.33333333,7.3615e-07,2.64141e-07,3.65309e-07
298.55555556,6.40088e-07,2.30063e-07,3.17341e-07
300.77777778,5.42546e-07,1.9532e-07,2.68734e-07
303.0,4.43579e-07,1.59946e-07,2.19522e-07
305.0,3.53216e-07,1.27565e-07,1.74653e-07
309.5,1.4506e-07,5.26087e-08,7.15544e-08
310.4,1.02483e-07,3.71759e-08,5.05431e-08
311.3,5.98705e-08,2.1751e-08,2.9509e-08
312.2,1.68219e-08,6.12593e-09,8.2807e-09
313.1,2.64144e-08,9.5628e-09,1.30398e-08
314.0,7.00708e-08,2.54404e-08,3.45288e-08
318.5,2.93458e-07,1.07276e-07,1.44085e-07
323.0,5.25468e-07,1.92984e-07,2.57259e-07


==> img-wss-data_standing.csv <==
TAMB,WSS_total,WSS_cornea,WSS_iris
283.0,1.93129e-05,6.60633e-06,8.70699e-06
285.22222222,1.80449e-05,6.1864e-06,8.1321e-06
287.44444444,1.67497e-05,5.75518e-06,7.54537e-06
289.66666667,1.54266e-05,5.31247e-06,6.94641e-06
291.88888889,1.40733e-05,4.85704e-06,6.33428e-06
294.11111111,1.26899e-05,4.38913e-06,5.70911e-06
296.33333333,1.12744e-05,3.90769e-06,5.06997e-06
298.55555556,9.8264e-06,3.41263e-06,4.41684e-06
300.77777778,8.34583e-06,2.9039e-06,3.74969e-06
303.0,6.83248e-06,2.38135e-06,3.06853e-06
305.0,5.44206e-06,1.89919e-06,2.44323e-06
309.5,2.22996e-06,7.79748e-07,1.00062e-06
310.4,1.57483e-06,5.50662e-07,7.06632e-07
311.3,9.17831e-07,3.21016e-07,4.11814e-07
312.2,2.5611e-07,8.93828e-08,1.14939e-07
313.1,4.05183e-07,1.41743e-07,1.81765e-07
314.0,1.07037e-06,3.74413e-07,4.80238e-07
318.5,4.40761e-06,1.53916e-06,1.9783e-06
323.0,7.74059e-06,2.69529e-06,3.47686e-06


==> img-wss-data_supine.csv <==
TAMB,WSS_total,WSS_cornea,WSS_iris
283.0,1.45221e-06,5.44231e-07,7.01485e-07
285.22222222,1.33967e-06,5.00902e-07,6.48197e-07
287.44444444,1.22743e-06,4.57767e-07,5.94924e-07
289.66666667,1.1161e-06,4.15199e-07,5.41892e-07
291.88888889,1.00554e-06,3.73157e-07,4.89022e-07
294.11111111,8.95719e-07,3.31636e-07,4.36297e-07
296.33333333,7.86367e-07,2.90446e-07,3.83625e-07
298.55555556,6.77375e-07,2.49599e-07,3.30958e-07
300.77777778,5.69082e-07,2.09221e-07,2.78443e-07
303.0,4.61365e-07,1.69284e-07,2.26021e-07
305.0,3.6423e-07,1.33318e-07,1.78689e-07
309.5,1.4692e-07,5.35499e-08,7.22598e-08
310.4,1.03367e-07,3.76094e-08,5.0889e-08
311.3,5.99623e-08,2.17637e-08,2.95624e-08
312.2,1.69075e-08,6.14942e-09,8.3236e-09
313.1,2.67137e-08,9.74109e-09,1.313e-08
314.0,6.98714e-08,2.53749e-08,3.44386e-08
318.5,2.86195e-07,1.03498e-07,1.41415e-07
323.0,5.02518e-07,1.80858e-07,2.489e-07

